Language Inference with Multi-head Automata through Reinforcement Learning

The purpose of this paper is to use reinforcement learning to model learning agents which can recognize formal languages. Agents are modeled as simple multi-head automaton, a new model of finite automaton that uses multiple heads, and six different languages are formulated as reinforcement learning problems. Two different algorithms are used for optimization. First algorithm is Q-learning which trains gated recurrent units to learn optimal policies. The second one is genetic algorithm which searches for the optimal solution by using evolution inspired operations. The results show that genetic algorithm performs better than Q-learning algorithm in general but Q-learning algorithm finds solutions faster for regular languages.

==> data/genetic/L1g.txt <==
00 0.5239999890327454
01 0.49000000953674316
02 0.49000000953674316
03 0.5320000052452087
04 0.7739999890327454
05 0.7739999890327454
06 0.7739999890327454
07 0.7739999890327454
08 0.7739999890327454
09 0.7889999747276306
10 0.7889999747276306
11 0.7889999747276306
12 0.7889999747276306
13 0.7889999747276306
14 0.7699999809265137
15 0.7670000195503235
16 0.7670000195503235
17 0.8059999942779541
18 0.8059999942779541
19 0.8059999942779541
20 0.8059999942779541
21 0.871999979019165
22 0.871999979019165
23 0.871999979019165
24 0.871999979019165
25 0.871999979019165
26 0.8889999985694885
27 0.8889999985694885
28 0.8889999985694885
29 0.9449999928474426
30 0.9449999928474426
31 0.9559999704360962
32 0.9559999704360962
33 0.9559999704360962
34 0.9559999704360962
35 0.9559999704360962
36 0.9559999704360962
37 0.9559999704360962
38 0.9679999947547913
39 0.9980000257492065
40 0.9980000257492065
41 0.9980000257492065
42 0.9980000257492065
43 0.9980000257492065
44 0.9980000257492065
45 0.9980000257492065
46 0.9980000257492065
47 1.0
48 1.0
49 1.0
50 1.0
51 1.0
52 1.0
53 1.0
54 0.9990000128746033
55 0.9990000128746033
56 0.9990000128746033
57 0.9990000128746033
58 0.9990000128746033
59 0.9990000128746033
60 0.9990000128746033
61 0.9990000128746033
62 1.0
63 1.0
64 1.0
65 1.0
66 1.0
67 1.0
68 1.0
69 1.0
70 1.0
71 1.0
72 1.0
73 1.0
74 1.0
75 1.0
76 1.0
77 1.0
78 1.0
79 1.0
80 1.0
81 1.0
82 1.0
83 1.0
84 1.0
85 1.0

==> data/genetic/L2g.txt <==
000 0.4620000123977661
001 0.4620000123977661
002 0.4620000123977661
003 0.546999990940094
004 0.546999990940094
005 0.5379999876022339
006 0.5379999876022339
007 0.5379999876022339
008 0.5379999876022339
009 0.5720000267028809
010 0.5720000267028809
011 0.5720000267028809
012 0.5720000267028809
013 0.5720000267028809
014 0.5720000267028809
015 0.5870000123977661
016 0.6010000109672546
017 0.6119999885559082
018 0.6119999885559082
019 0.6119999885559082
020 0.6119999885559082
021 0.6389999985694885
022 0.6389999985694885
023 0.6389999985694885
024 0.6389999985694885
025 0.6389999985694885
026 0.6679999828338623
027 0.6679999828338623
028 0.6679999828338623
029 0.6679999828338623
030 0.6639999747276306
031 0.7630000114440918
032 0.7609999775886536
033 0.7609999775886536
034 0.7609999775886536
035 0.7609999775886536
036 0.8109999895095825
037 0.8109999895095825
038 0.859000027179718
039 0.8579999804496765
040 0.8579999804496765
041 0.9539999961853027
042 0.9539999961853027
043 0.9539999961853027
044 0.9539999961853027
045 0.9539999961853027
046 0.953000009059906
047 0.953000009059906
048 0.9559999704360962
049 0.9559999704360962
050 0.9539999961853027
051 0.9539999961853027
052 0.9539999961853027
053 0.9559999704360962
054 0.9789999723434448
055 0.9789999723434448
056 0.9789999723434448
057 0.9789999723434448
058 0.9789999723434448
059 0.9789999723434448
060 0.9810000061988831
061 0.9810000061988831
062 0.9810000061988831
063 0.9789999723434448
064 0.9789999723434448
065 0.9789999723434448
066 0.9810000061988831
067 0.9810000061988831
068 0.9810000061988831
069 0.9810000061988831
070 0.9810000061988831
071 1.0
072 1.0
073 1.0
074 0.9789999723434448
075 0.9789999723434448
076 0.9789999723434448
077 0.9789999723434448
078 0.9789999723434448
079 0.9789999723434448
080 0.9789999723434448
081 0.9789999723434448
082 0.9789999723434448
083 0.9789999723434448
084 0.9789999723434448
085 0.9789999723434448
086 0.9789999723434448
087 0.9789999723434448
088 0.9789999723434448
089 1.0
090 1.0
091 1.0
092 1.0
093 1.0
094 1.0
095 1.0
096 1.0
097 1.0
098 1.0
099 1.0
100 1.0
101 1.0
102 1.0
103 1.0
104 1.0
105 1.0
106 1.0

==> data/q_learning/L1q_length.txt <==
000 1.2743398919359772
025 1.9012092174309834
050 5.575284407762659
075 17.446229050279328
100 24.492156862745098
125 14.384571099597006
150 14.343086632243258
175 13.389930369576861
200 3.786363636363636
225 2.4855836150328097
250 3.2740013097576948
275 17.803418803418804
300 11.327437641723357
325 10.009214743589743
350 9.255831173639393
375 7.883596214511041
400 8.97021887334051
425 10.672929120409906
450 10.405079100749376
475 8.74859943977591
500 11.419826404751028
525 7.434562760261749
550 5.88716136631331
575 7.16743119266055
600 6.420133538777606
625 7.406639004149378

==> data/q_learning/L1q_rew.txt <==
000 0.5621368131307982
025 0.6372347707049966
050 0.45951371849208117
075 0.6208100558659218
100 0.5372549019607843
125 0.6868163500287853
150 0.6896156052782558
175 0.6572040707016604
200 0.8456060606060606
225 0.8619009743487771
250 0.8661427635887361
275 0.5733618233618234
300 0.6312925170068027
325 0.8369391025641025
350 0.868196964087375
375 0.8936908517350157
400 0.8611410118406889
425 0.856532877882152
450 0.8671940049958368
475 0.8823529411764706
500 0.8053905893101873
525 0.8950029744199881
550 0.8831566548881037
575 0.8993692660550459
600 0.889060092449923
625 0.9072317723770006

==> data/q_learning/L2q_length.txt <==
0000 2.4361173374914724
0025 14.943215780035864
0050 15.420987654320987
0075 23.179962894248607
0100 22.554151624548737
0125 14.122598870056498
0150 10.240065546907005
0175 16.94776119402985
0200 24.244422890397672
0225 12.215542521994134
0250 9.659969088098919
0275 23.0036832412523
0300 8.463596342702337
0325 9.512176560121766
0350 9.343551401869158
0375 9.629429892141756
0400 9.504942965779467
0425 9.348915482423337
0450 9.441632036267473
0475 9.575095785440613
0500 9.616390919584456
0525 9.571209800918837
0550 9.569513596323247
0575 9.51313285116102
0600 9.36418134132634
0625 9.511415525114156
0650 9.272626112759644
0675 9.295758928571429
0700 9.730140186915888
0725 9.338812103100485
0750 9.583812811660913
0775 9.581065542353391
0800 9.418990203466466
0825 9.53854961832061
0850 9.606456571867794
0875 9.581288343558283
0900 9.62572198690797
0925 9.43040362127499
0950 9.423294383716547
0975 9.768659632669012
1000 9.511415525114156
1025 9.39068369646882
1050 9.485009487666034
1075 9.373218304576143
1100 9.53587786259542
1125 9.235315847801996
1150 9.51655881233346
1175 9.309239940387481
1200 9.53854961832061
1225 9.476298824421692
1250 9.592862624712202
1275 10.062424486508256
1300 10.158065826899634
1325 9.552541077569737
1350 9.566781477229238
1375 9.754194303550527
1400 9.563337160352086
1425 9.467601364153088
1450 9.902931854199682
1475 9.62278675904542
1500 10.11821862348178
1525 10.256568144499179
1550 12.081198646689222
1575 9.78160469667319
1600 9.897070467141726
1625 9.932432432432432

==> data/q_learning/L2q_rew.txt <==
0000 0.5211967644479095
0025 0.5110579796772265
0050 0.5098765432098765
0075 0.47680890538033394
0100 0.5243682310469314
0125 0.45932203389830506
0150 0.5092175337976239
0175 0.5230664857530529
0200 0.5111542192046556
0225 0.5043988269794721
0250 0.5428902627511591
0275 0.4880294659300184
0300 0.6335929563156112
0325 0.7351598173515982
0350 0.6127102803738318
0375 0.6313559322033898
0400 0.6699619771863118
0425 0.6084517576664173
0450 0.6562145825462788
0475 0.7394636015325671
0500 0.6779530588687956
0525 0.611791730474732
0550 0.650325545767905
0575 0.6159116863342216
0600 0.643312101910828
0625 0.6681887366818874
0650 0.5426557863501483
0675 0.6160714285714286
0700 0.6997663551401869
0725 0.654837504669406
0750 0.7564250095895666
0775 0.7531621310847068
0800 0.7663903541823662
0825 0.7248091603053435
0850 0.7586471944657955
0875 0.7607361963190185
0900 0.7685791297651136
0925 0.7604677480196153
0950 0.7546174142480211
0975 0.7440406408753419
1000 0.7222222222222222
1025 0.7584522915101427
1050 0.7639468690702087
1075 0.7783195798949737
1100 0.7755725190839695
1125 0.7646841521980051
1150 0.7472401979444233
1175 0.767511177347243
1200 0.7484732824427481
1225 0.7713310580204779
1250 0.7651573292402148
1275 0.47724526782118404
1300 0.39333604225924423
1325 0.4745892243026366
1350 0.49521622655951014
1375 0.5532579008973859
1400 0.6601607347876005
1425 0.6843501326259946
1450 0.7618858954041204
1475 0.762509622786759
1500 0.7558704453441295
1525 0.7491789819376026
1550 0.5959400676655389
1575 0.7698630136986301
1600 0.7735550277117973
1625 0.7718600953895072
